Solving Minimal Residual Methods in $W^{-1,p'}$ with large Exponents $p$

We introduce a numerical scheme that approximates solutions to linear PDE's by minimizing a residual in the $W^{-1,p'}(\Omega)$ norm with exponents $p> 2$. The resulting problem is solved by regularized Kacanov iterations, allowing to compute the solution to the non-linear minimization problem even for large exponents $p\gg 2$. Such large exponents remedy instabilities of finite element methods for problems like convection-dominated diffusion.

==> Plots/Exp1_GalerkinNdof31.txt <==
x	y
0.0 	 0.0
0.03125 	 1.2484491074811859
0.0625 	 0.010373232681188256
0.09375 	 1.2841357967009066
0.125 	 0.01906096822586866
0.15625 	 1.318728420759615
0.1875 	 0.026143075241433677
0.21875 	 1.352315749187605
0.25 	 0.03169411496067822
0.28125 	 1.3849816465255642
0.3125 	 0.035783652939816266
0.34375 	 1.4168053794656634
0.375 	 0.03847655166412273
0.40625 	 1.447861905593624
0.4375 	 0.039833245213579054
0.46875 	 1.4782221448509274
0.5 	 0.03990999707099281
0.53125 	 1.5079532347685989
0.5625 	 0.0387591420893806
0.59375 	 1.537118770460406
0.625 	 0.03642931357370651
0.65625 	 1.5657790303035437
0.6875 	 0.03296565637410243
0.71875 	 1.5939911881787654
0.75 	 0.028410026833243826
0.78125 	 1.6218095130891725
0.8125 	 0.022801180379396428
0.84375 	 1.6492855569273588
0.875 	 0.016174947508590054
0.90625 	 1.6764683311140693
0.9375 	 0.008564398854224586
0.96875 	 1.7034044727878321
1.0 	 0.0



==> Plots/Exp1_InterpolNdof31.txt <==
x	y
0.0 	 0.0
0.03125 	 0.03076676552365587
0.0625 	 0.06058693718652419
0.09375 	 0.08948963861996584
0.125 	 0.11750309741540454
0.15625 	 0.14465467269257748
0.1875 	 0.17097088181959963
0.21875 	 0.19647742631093923
0.25 	 0.22119921692859512
0.28125 	 0.24516039801099265
0.3125 	 0.2683843710533582
0.34375 	 0.2908938175626016
0.375 	 0.31271072120902776
0.40625 	 0.3338563892965122
0.4375 	 0.35435147357210794
0.46875 	 0.37421599039540887
0.5 	 0.3934693402873666
0.53125 	 0.4121303268776535
0.5625 	 0.430217175269077
0.59375 	 0.4477475498369796
0.625 	 0.4647385714810097
0.65625 	 0.48120683434611067
0.6875 	 0.4971684220290591
0.71875 	 0.5126389232863808
0.75 	 0.5276334472589853
0.78125 	 0.5421666382283857
0.8125 	 0.5562526899189202
0.84375 	 0.5699053593599377
0.875 	 0.5831379803214916
0.90625 	 0.5959634763366579
0.9375 	 0.608394373323201
0.96875 	 0.6204428118169104
1.0 	 0.6321205588285577


==> Plots/Exp1_LeastSquareNdof31.txt <==
x	y
0.0 	 0.0
0.03125 	 -0.19659695172591857
0.0625 	 -0.13681221717411057
0.09375 	 -0.10415321470139478
0.125 	 -0.06994493389206402
0.15625 	 -0.03704721323636689
0.1875 	 -0.005135669420056594
0.21875 	 0.02579134860429336
0.25 	 0.055767032224790326
0.28125 	 0.08482036052103041
0.3125 	 0.11297974323676685
0.34375 	 0.1402726834115747
0.375 	 0.16672584112666985
0.40625 	 0.1923650558211664
0.4375 	 0.21721537190835497
0.46875 	 0.24130106320110367
0.5 	 0.2646456566263842
0.53125 	 0.2872719552060033
0.5625 	 0.3092020603306516
0.59375 	 0.33045739334866747
0.625 	 0.35105871648940595
0.65625 	 0.37102615315382353
0.6875 	 0.39037920747192445
0.71875 	 0.4091367843356999
0.75 	 0.42731719815061486
0.78125 	 0.44493828690163606
0.8125 	 0.4620164774333732
0.84375 	 0.4785762276895779
0.875 	 0.4945567316027713
0.90625 	 0.510735714668363
0.9375 	 0.5195840605104453
0.96875 	 0.5958048665886556
1.0 	 0.0


==> Plots/Exp1_MinResL2Ndof31.txt <==
x	y
0.0 	 0.0
0.03125 	 -0.22345632084662176
0.0625 	 -0.11761554633910604
0.09375 	 -0.10142758049768653
0.125 	 -0.06258371432599143
0.15625 	 -0.03113692339655625
0.1875 	 0.00100690837021022
0.21875 	 0.03171843918173282
0.25 	 0.06160667115702789
0.28125 	 0.09054563875199201
0.3125 	 0.11860518173666232
0.34375 	 0.14580156299520838
0.375 	 0.17216432914874014
0.40625 	 0.19771842717859214
0.4375 	 0.22248902861097344
0.46875 	 0.2465002682238876
0.5 	 0.26977561099048886
0.53125 	 0.29233778746715344
0.5625 	 0.3142088227146363
0.59375 	 0.3354101184529489
0.625 	 0.355962224679327
0.65625 	 0.37588579616848744
0.6875 	 0.3951981164363252
0.71875 	 0.4139261621704816
0.75 	 0.4320579387675347
0.78125 	 0.4497241724193558
0.8125 	 0.4665203577478727
0.84375 	 0.48403681357236417
0.875 	 0.49641713053302944
0.90625 	 0.5255921176814479
0.9375 	 0.4897942641391152
0.96875 	 0.6942339405972785
1.0 	 0.0


==> Plots/Exp1_p100Ndof31.txt <==
x	y
0.0 	 0.0
0.03125 	 0.03065367543104906
0.0625 	 0.060507664765222346
0.09375 	 0.08940471026478626
0.125 	 0.11742298710449162
0.15625 	 0.144576473271479
0.1875 	 0.17089527497730925
0.21875 	 0.1964041350730091
0.25 	 0.22112822415170744
0.28125 	 0.24509161977609065
0.3125 	 0.268317744099404
0.34375 	 0.2908292757734265
0.375 	 0.3126482018327971
0.40625 	 0.33379583120120254
0.4375 	 0.3542928176343138
0.46875 	 0.3741591793319136
0.5 	 0.3934143185934152
0.53125 	 0.41207704090656977
0.5625 	 0.43016557265039096
0.59375 	 0.4476975814092499
0.625 	 0.46469018383790583
0.65625 	 0.4811599974221039
0.6875 	 0.49712302593131746
0.71875 	 0.5125951630793943
0.75 	 0.5275903868199747
0.78125 	 0.5421275694308718
0.8125 	 0.5562051330999698
0.84375 	 0.5698956971422359
0.875 	 0.5829929398412623
0.90625 	 0.5964701907675962
0.9375 	 0.6038056310259298
0.96875 	 0.6760508083150747
1.0 	 0.0


==> Plots/Exp2_GalerkinNdof1000_adapt.txt <==
x	y
0.0 	 0.0
0.125 	 0.014142429029605354
0.25 	 0.2721567955320159
0.375 	 0.48739986998071105
0.5 	 0.5864719172570606
0.625 	 0.44974490599808375
0.6875 	 -0.3519035603779405
0.71875 	 0.2873329155174254
0.75 	 -0.001963201633606064
0.765625 	 -1.553792625571716
0.78125 	 -1.5461069787981465
0.7890625 	 -3.758011304020368
0.796875 	 -0.8827820847405716
0.8046875 	 -4.672057934187745
0.8125 	 -1.3218205972642385
0.8203125 	 -0.6319494973447694
0.828125 	 -2.336779744170027
0.84375 	 -0.2310344610798335
0.859375 	 -1.8769514279389121
0.875 	 0.3703850843387795
0.90625 	 -1.3491603922386368
0.9375 	 -0.4520462561444388
1.0 	 0.0


==> Plots/Exp2_GalerkinNdof1000_adapt_y.txt <==
x	y
0.0 	 -0.3344399499651563
0.015625 	 0.8823657781124912
0.03125 	 0.8851588728349741
0.046875 	 2.074723513848249
0.0625 	 0.01532527386356019
0.09375 	 0.7981071803930102
0.109375 	 0.9129534755588465
0.125 	 0.18547149905750882
0.140625 	 -0.4585975040443073
0.15625 	 0.4948624927362527
0.171875 	 -0.28253223667384003
0.1875 	 1.3309652510152112
0.21875 	 0.4532150805806744
0.25 	 0.8102454111841058
0.3125 	 0.665646504620967
0.375 	 0.45870169985511644
0.40625 	 0.8173010975275051
0.4375 	 0.8491131129053496
0.46875 	 1.2063594971598364
0.5 	 -0.001963201633606064
0.515625 	 2.343905672912401
0.53125 	 -0.3054889732765099
0.5625 	 -0.35600313073682277
0.625 	 0.7830137080843285
0.75 	 0.9834850495291072
0.8125 	 -0.23682801340486928
0.875 	 -0.3122426208376064
1.0 	 0.48039071832224844


==> Plots/Exp2_GalerkinNdof1000_unif.txt <==
x	y
0.0 	 0.0
0.03125 	 0.9952690478011341
0.0625 	 0.009026740846627626
0.09375 	 1.019171420740266
0.125 	 0.01656141242751575
0.15625 	 1.0418927931323558
0.1875 	 0.02267948925066849
0.21875 	 1.0635063042171966
0.25 	 0.02745161473837572
0.28125 	 1.0840804539679831
0.3125 	 0.030943893801496924
0.34375 	 1.1036793786396364
0.375 	 0.0332181676500686
0.40625 	 1.122363109166678
0.4375 	 0.03433227192405087
0.46875 	 1.1401878134446581
0.5 	 0.03434027916231129
0.53125 	 1.157206023465783
0.5625 	 0.03329272656622264
0.59375 	 1.1734668482198871
0.625 	 0.03123682995628516
0.65625 	 1.1890161732159585
0.6875 	 0.028216684765744664
0.71875 	 1.2038968474269434
0.75 	 0.02427345486405097
0.78125 	 1.2181488584111735
0.8125 	 0.019445549954987266
0.84375 	 1.2318094963174404
0.875 	 0.013768792249209683
0.90625 	 1.2449135074371773
0.9375 	 0.007276573068591386
0.96875 	 1.257493237926309
1.0 	 0.0


==> Plots/Exp2_GalerkinNdof1000_unif_y.txt <==
x	y
0.0 	 0.02427345486405062
0.03125 	 0.03055024249588807
0.0625 	 0.02427345486405246
0.09375 	 0.0305502424958252
0.125 	 0.0242734548640525
0.15625 	 0.030550242495848166
0.1875 	 0.0242734548640517
0.21875 	 0.03055024249585742
0.25 	 0.02427345486405185
0.28125 	 0.030550242495879402
0.3125 	 0.024273454864051688
0.34375 	 0.03055024249582938
0.375 	 0.02427345486405137
0.40625 	 0.030550242495838344
0.4375 	 0.024273454864050897
0.46875 	 0.030550242495847018
0.5 	 0.02427345486405097
0.53125 	 0.030550242495853665
0.5625 	 0.024273454864051382
0.59375 	 0.030550242495867255
0.625 	 0.02427345486405148
0.65625 	 0.03055024249582909
0.6875 	 0.024273454864051493
0.71875 	 0.030550242495865812
0.75 	 0.024273454864051802
0.78125 	 0.03055024249584731
0.8125 	 0.02427345486405213
0.84375 	 0.030550242495873327
0.875 	 0.024273454864052815
0.90625 	 0.03055024249586598
0.9375 	 0.02427345486405237
0.96875 	 0.030550242495867345
1.0 	 0.024273454864050376


==> Plots/Exp2_InterpolNdof1000_adapt.txt <==
x	y
0.0 	 0.0
0.0078125 	 0.007782061739756485
0.015625 	 0.015503562994591547
0.0234375 	 0.023164975049937975
0.03125 	 0.03076676552365587
0.0390625 	 0.0383093983945747
0.046875 	 0.04579333403081165
0.0546875 	 0.05321902921787114
0.0625 	 0.06058693718652419
0.0703125 	 0.06789750764047242
0.078125 	 0.07515118678379518
0.0859375 	 0.08234841734818421
0.09375 	 0.08948963861996584
0.1015625 	 0.09657528646691327
0.109375 	 0.10360579336484954
0.1171875 	 0.11058158842404442
0.125 	 0.11750309741540454
0.1328125 	 0.12437074279646176
0.140625 	 0.13118494373715683
0.1484375 	 0.1379461161454243
0.15625 	 0.14465467269257748
0.1640625 	 0.15131102283849607
0.171875 	 0.15791557285661761
0.1796875 	 0.16446872585873495
0.1875 	 0.17097088181959963
0.1953125 	 0.17742243760133536
0.203125 	 0.18382378697766022
0.2109375 	 0.19017532065792075
0.21875 	 0.19647742631093923
0.2265625 	 0.2027304885886756
0.234375 	 0.20893488914970404
0.2421875 	 0.21509100668250825
0.25 	 0.22119921692859512
0.2578125 	 0.22725989270542746
0.265625 	 0.23327340392917995
0.2734375 	 0.23924011763731634
0.28125 	 0.24516039801099265
0.2890625 	 0.25103460639728437
0.296875 	 0.2568631013312417
0.3046875 	 0.26264623855777314
0.3125 	 0.2683843710533582
0.3203125 	 0.2740778490475918
0.328125 	 0.2797270200445602
0.3359375 	 0.28533222884405185
0.34375 	 0.2908938175626016
0.3515625 	 0.29641212565437247
0.359375 	 0.3018874899318742
0.3671875 	 0.30732024458652063
0.375 	 0.31271072120902776
0.3828125 	 0.31805924880965186
0.390625 	 0.32336615383827105
0.3984375 	 0.3286317602043105
0.40625 	 0.3338563892965122
0.4140625 	 0.3390403600025511
0.421875 	 0.3441839887284984
0.4296875 	 0.3492875894181341
0.4375 	 0.35435147357210794
0.4453125 	 0.35937595026695257
0.453125 	 0.364361326173948
0.4609375 	 0.3693079055778393
0.46875 	 0.37421599039540887
0.4765625 	 0.3790858801939042
0.484375 	 0.3839178722093217
0.4921875 	 0.3887122613645494
0.5 	 0.3934693402873666
0.5078125 	 0.39818939932830555
0.515625 	 0.4028727265783726
0.5234375 	 0.4075196078866321
0.53125 	 0.4121303268776535
0.5390625 	 0.41670516496882204
0.546875 	 0.42124440138751573
0.5546875 	 0.4257483131881479
0.5625 	 0.430217175269077
0.5703125 	 0.43465126038938584
0.578125 	 0.43905083918552923
0.5859375 	 0.443416180187852
0.59375 	 0.4477475498369796
0.6015625 	 0.45204521250008
0.609375 	 0.45630943048699957
0.6171875 	 0.46054046406627314
0.625 	 0.4647385714810097
0.6328125 	 0.4689040089646548
0.640625 	 0.47303703075662906
0.6484375 	 0.47713788911784627
0.65625 	 0.48120683434611067
0.6640625 	 0.48524411479139296
0.671875 	 0.48924997687098926
0.6796875 	 0.4932246650845613
0.6875 	 0.4971684220290591
0.6953125 	 0.5010814884135281
0.703125 	 0.5049641030738015
0.7109375 	 0.5088165029870768
0.71875 	 0.5126389232863808
0.7265625 	 0.5164315972749205
0.734375 	 0.5201947564403224
0.7421875 	 0.5239286304687627
0.75 	 0.5276334472589853
0.7578125 	 0.5313094329362118
0.765625 	 0.5349568118659437
0.7734375 	 0.538575806667656
0.78125 	 0.5421666382283857
0.7890625 	 0.5457295257162127
0.796875 	 0.5492646865936376
0.8046875 	 0.5527723366308543
0.8125 	 0.5562526899189202
0.8203125 	 0.5597059588828219
0.828125 	 0.5631323542944426
0.8359375 	 0.5665320852854254
0.84375 	 0.5699053593599377
0.8515625 	 0.5732523824073371
0.859375 	 0.5765733587147372
0.8671875 	 0.5798684909794769
0.875 	 0.5831379803214916
0.8828125 	 0.5863820262955893
0.890625 	 0.58960082690363
0.8984375 	 0.592794578606611
0.90625 	 0.5959634763366579
0.9140625 	 0.5991077135089227
0.921875 	 0.6022274820333884
0.9296875 	 0.6053229723265829
0.9375 	 0.608394373323201
0.9453125 	 0.6114418724876358
0.953125 	 0.6144656558254213
0.9609375 	 0.6174659078945843
0.96875 	 0.6204428118169104
0.9765625 	 0.6233965492891196
0.984375 	 0.626327300593957
0.9921875 	 0.6292352446111963
1.0 	 0.6321205588285577


==> Plots/Exp2_InterpolNdof1000_adapt_y.txt <==
x	y
0.0 	 0.3934693402873666
0.03125 	 0.3934693402873666
0.0625 	 0.3934693402873666
0.09375 	 0.3934693402873666
0.125 	 0.3934693402873666
0.15625 	 0.3934693402873666
0.1875 	 0.3934693402873666
0.21875 	 0.3934693402873666
0.25 	 0.3934693402873666
0.28125 	 0.3934693402873666
0.3125 	 0.3934693402873666
0.34375 	 0.3934693402873666
0.375 	 0.3934693402873666
0.40625 	 0.3934693402873666
0.4375 	 0.3934693402873666
0.46875 	 0.3934693402873666
0.5 	 0.3934693402873666
0.53125 	 0.3934693402873666
0.5625 	 0.3934693402873666
0.59375 	 0.3934693402873666
0.625 	 0.3934693402873666
0.65625 	 0.3934693402873666
0.6875 	 0.3934693402873666
0.71875 	 0.3934693402873666
0.75 	 0.3934693402873666
0.78125 	 0.3934693402873666
0.8125 	 0.3934693402873666
0.84375 	 0.3934693402873666
0.875 	 0.3934693402873666
0.90625 	 0.3934693402873666
0.9375 	 0.3934693402873666
0.96875 	 0.3934693402873666
1.0 	 0.3934693402873666


==> Plots/Exp2_InterpolNdof1000_unif.txt <==
x	y
0.0 	 0.0
0.03125 	 0.03076676552365587
0.0625 	 0.06058693718652419
0.09375 	 0.08948963861996584
0.125 	 0.11750309741540454
0.15625 	 0.14465467269257748
0.1875 	 0.17097088181959963
0.21875 	 0.19647742631093923
0.25 	 0.22119921692859512
0.28125 	 0.24516039801099265
0.3125 	 0.2683843710533582
0.34375 	 0.2908938175626016
0.375 	 0.31271072120902776
0.40625 	 0.3338563892965122
0.4375 	 0.35435147357210794
0.46875 	 0.37421599039540887
0.5 	 0.3934693402873666
0.53125 	 0.4121303268776535
0.5625 	 0.430217175269077
0.59375 	 0.4477475498369796
0.625 	 0.4647385714810097
0.65625 	 0.48120683434611067
0.6875 	 0.4971684220290591
0.71875 	 0.5126389232863808
0.75 	 0.5276334472589853
0.78125 	 0.5421666382283857
0.8125 	 0.5562526899189202
0.84375 	 0.5699053593599377
0.875 	 0.5831379803214916
0.90625 	 0.5959634763366579
0.9375 	 0.608394373323201
0.96875 	 0.6204428118169104
1.0 	 0.6321205588285577


==> Plots/Exp2_InterpolNdof1000_unif_y.txt <==
x	y
0.0 	 0.5276334472589853
0.03125 	 0.5276334472589853
0.0625 	 0.5276334472589853
0.09375 	 0.5276334472589853
0.125 	 0.5276334472589853
0.15625 	 0.5276334472589853
0.1875 	 0.5276334472589853
0.21875 	 0.5276334472589853
0.25 	 0.5276334472589853
0.28125 	 0.5276334472589853
0.3125 	 0.5276334472589853
0.34375 	 0.5276334472589853
0.375 	 0.5276334472589853
0.40625 	 0.5276334472589853
0.4375 	 0.5276334472589853
0.46875 	 0.5276334472589853
0.5 	 0.5276334472589853
0.53125 	 0.5276334472589853
0.5625 	 0.5276334472589853
0.59375 	 0.5276334472589853
0.625 	 0.5276334472589853
0.65625 	 0.5276334472589853
0.6875 	 0.5276334472589853
0.71875 	 0.5276334472589853
0.75 	 0.5276334472589853
0.78125 	 0.5276334472589853
0.8125 	 0.5276334472589853
0.84375 	 0.5276334472589853
0.875 	 0.5276334472589853
0.90625 	 0.5276334472589853
0.9375 	 0.5276334472589853
0.96875 	 0.5276334472589853
1.0 	 0.5276334472589853


==> Plots/Exp2_LeastSquareNdof1000_adapt.txt <==
x	y
0.0 	 0.0
0.125 	 0.08110560938234965
0.25 	 0.15867510416704897
0.3125 	 0.22883215350756958
0.375 	 0.27145444022832366
0.4375 	 0.31551774680207745
0.5 	 0.3539420825417995
0.53125 	 0.3755951558920292
0.5625 	 0.3941192097774757
0.59375 	 0.4130067978939352
0.625 	 0.4272537272286678
0.65625 	 0.4470704012410388
0.6875 	 0.4639163332565322
0.71875 	 0.48060619813206035
0.75 	 0.4968297356037085
0.765625 	 0.5054703582473393
0.78125 	 0.5133897971697448
0.796875 	 0.5211614202908377
0.8125 	 0.5298721298121916
0.84375 	 0.5449399460504599
0.875 	 0.5600531415904845
0.890625 	 0.5692679298943504
0.90625 	 0.5780001967935293
0.921875 	 0.586760225945575
0.9375 	 0.5961755857929771
0.953125 	 0.6071821975432423
0.96875 	 0.6131052245801625
0.984375 	 0.6922123487422952
1.0 	 0.0


==> Plots/Exp2_LeastSquareNdof1000_adapt_y.txt <==
x	y
0.0 	 0.30417661121977474
0.03125 	 0.31130926528654196
0.0625 	 0.3285212962871305
0.09375 	 0.36106404664775454
0.125 	 0.4019446544722636
0.15625 	 0.44247675330881914
0.1875 	 0.46814775998756014
0.21875 	 0.4952436556113262
0.25 	 0.5031340199467085
0.265625 	 0.5163579853428548
0.28125 	 0.5185027584479049
0.296875 	 0.5207067456208164
0.3125 	 0.5220697005325666
0.328125 	 0.5223770334527236
0.34375 	 0.5215289270122756
0.359375 	 0.519702171899627
0.375 	 0.5169551379877046
0.390625 	 0.5134671202504819
0.40625 	 0.5099888233938327
0.421875 	 0.5082551844360041
0.4375 	 0.5028320823790067
0.46875 	 0.503691208089811
0.5 	 0.4968297356037085
0.53125 	 0.490814257006299
0.546875 	 0.48882778334659793
0.5625 	 0.48793187533949073
0.578125 	 0.49110291773141995
0.59375 	 0.4956472637314015
0.609375 	 0.5023308238778998
0.625 	 0.5084121943915263
0.640625 	 0.5160158645808146
0.65625 	 0.5214048979948489
0.671875 	 0.5246330827487874
0.6875 	 0.5256308293369031
0.703125 	 0.5244967292442246
0.71875 	 0.5217044959459453
0.734375 	 0.5187940791743374
0.75 	 0.5060835961207981
0.78125 	 0.49959002312473133
0.8125 	 0.4837789890596895
0.84375 	 0.4485074949675021
0.875 	 0.389020776668763
0.90625 	 0.3539260942031507
0.9375 	 0.32499032262653
0.96875 	 0.31023406421501676
1.0 	 0.3041587880688489


==> Plots/Exp2_LeastSquareNdof1000_unif.txt <==
x	y
0.0 	 0.0
0.03125 	 -0.18774126257834736
0.0625 	 -0.12897533907952372
0.09375 	 -0.09977608071182137
0.125 	 -0.06550102317332344
0.15625 	 -0.032600221638477755
0.1875 	 -0.000971653351717215
0.21875 	 0.030068063708357608
0.25 	 0.05976605340342283
0.28125 	 0.08892778180867943
0.3125 	 0.11682403364028951
0.34375 	 0.14421702498388053
0.375 	 0.1704196617369636
0.40625 	 0.19614968687223736
0.4375 	 0.2207601748018915
0.46875 	 0.24492686772745684
0.5 	 0.2680407055337025
0.53125 	 0.2907378504907993
0.5625 	 0.31244488114141544
0.59375 	 0.3337607097621858
0.625 	 0.3541453755972854
0.65625 	 0.3741628175305484
0.6875 	 0.3933043821341432
0.71875 	 0.4121013074188639
0.75 	 0.4300738807792352
0.78125 	 0.44772417676986104
0.8125 	 0.4645886275128981
0.84375 	 0.48119854226312037
0.875 	 0.4966523586134086
0.90625 	 0.5138564199618261
0.9375 	 0.5126768308962222
0.96875 	 0.5875261555767258
1.0 	 0.0


==> Plots/Exp2_LeastSquareNdof1000_unif_y.txt <==
x	y
0.0 	 0.2901128958206249
0.03125 	 0.29588488659478196
0.0625 	 0.30986904691268163
0.09375 	 0.33266107999357714
0.125 	 0.3573139316140878
0.15625 	 0.37979949044717054
0.1875 	 0.39742352341107423
0.21875 	 0.41016155868022663
0.25 	 0.4184109048997655
0.28125 	 0.4237674306755932
0.3125 	 0.42671121002280493
0.34375 	 0.42856413792724496
0.375 	 0.4293394776142753
0.40625 	 0.42990499110232283
0.4375 	 0.4299788592351987
0.46875 	 0.43017441162099934
0.5 	 0.4300738807792352
0.53125 	 0.4301744116203555
0.5625 	 0.42997885923420065
0.59375 	 0.42990499110148317
0.625 	 0.429339477614159
0.65625 	 0.4285641379278669
0.6875 	 0.4267112100235305
0.71875 	 0.4237674306762656
0.75 	 0.4184109049000649
0.78125 	 0.41016155868030496
0.8125 	 0.39742352341090514
0.84375 	 0.37979949044678785
0.875 	 0.3573139316143527
0.90625 	 0.33266107999464406
0.9375 	 0.3098690469144393
0.96875 	 0.2958848865978875
1.0 	 0.29011289582476746


==> Plots/Exp2_MinResL2Ndof1000_adapt.txt <==
x	y
0.0 	 0.0
0.25 	 0.2198447685941855
0.5 	 0.39251347508504447
0.75 	 0.5253278598017735
0.875 	 0.5811481714631539
0.9375 	 0.6066622838510286
0.96875 	 0.6168496576454163
0.984375 	 0.6229968813378552
0.9921875 	 0.6399869755711957
0.99609375 	 0.4829150640590717
1.0 	 0.0



==> Plots/Exp2_MinResL2Ndof1000_adapt_y.txt <==
x	y
0.0 	 0.5249781145691145
0.25 	 0.5275790175670809
0.5 	 0.5253278598017735
0.75 	 0.5286789476698064
0.875 	 0.5218078664246102
1.0 	 0.5300143380269264


==> Plots/Exp2_MinResL2Ndof1000_unif.txt <==
x	y
0.0 	 0.0
0.03125 	 0.08081483294923567
0.0625 	 0.09501857741240599
0.09375 	 0.09715953832441193
0.125 	 0.09693335130035502
0.15625 	 0.09513614259915637
0.1875 	 0.09265389725914638
0.21875 	 0.08894923506274147
0.25 	 0.08459091213478388
0.28125 	 0.07908735825276582
0.3125 	 0.07291535571687063
0.34375 	 0.0656639245336633
0.375 	 0.05772542384631119
0.40625 	 0.04876900644985164
0.4375 	 0.039104234370853065
0.46875 	 0.02847918898085511
0.5 	 0.01712191379961933
0.53125 	 0.004858371967623781
0.5625 	 -0.008163828640747443
0.59375 	 -0.02204171277521501
0.625 	 -0.036707212604184504
0.65625 	 -0.05218103614985184
0.6875 	 -0.06847394109494406
0.71875 	 -0.08553083393673258
0.75 	 -0.10344068479337017
0.78125 	 -0.1220725874719306
0.8125 	 -0.14159032411416544
0.84375 	 -0.1617733709973979
0.875 	 -0.18274460117098362
0.90625 	 -0.20366180228037128
0.9375 	 -0.22022143874827876
0.96875 	 -0.21073073367163103
1.0 	 0.0


==> Plots/Exp2_MinResL2Ndof1000_unif_y.txt <==
x	y
0.0 	 -0.10344068479337513
0.03125 	 0.9748439613913461
0.0625 	 -0.10344068479337215
0.09375 	 0.9748439613913465
0.125 	 -0.1034406847933728
0.15625 	 0.9748439613913467
0.1875 	 -0.1034406847933694
0.21875 	 0.9748439613913402
0.25 	 -0.10344068479336863
0.28125 	 0.9748439613913437
0.3125 	 -0.10344068479336842
0.34375 	 0.974843961391345
0.375 	 -0.10344068479337036
0.40625 	 0.9748439613913445
0.4375 	 -0.10344068479336865
0.46875 	 0.9748439613913428
0.5 	 -0.10344068479337017
0.53125 	 0.974843961391343
0.5625 	 -0.10344068479336692
0.59375 	 0.9748439613913428
0.625 	 -0.10344068479336982
0.65625 	 0.9748439613913426
0.6875 	 -0.1034406847933676
0.71875 	 0.9748439613913414
0.75 	 -0.10344068479336926
0.78125 	 0.9748439613913429
0.8125 	 -0.10344068479336686
0.84375 	 0.9748439613913409
0.875 	 -0.10344068479336883
0.90625 	 0.974843961391347
0.9375 	 -0.10344068479337021
0.96875 	 0.9748439613913428
1.0 	 -0.10344068479336792


==> Plots/Exp2_p100Ndof1000_adapt.txt <==
x	y
0.0 	 0.0
0.125 	 0.11620495649860835
0.25 	 0.22097791308445852
0.375 	 0.31285222542206687
0.5 	 0.39324844176175616
0.625 	 0.46389472351500166
0.75 	 0.5274665589414205
0.875 	 0.5826774256512658
0.9375 	 0.6076422825901094
0.96875 	 0.6196628113470941
0.984375 	 0.6253754085824305
0.9921875 	 0.6269107474135318
0.99609375 	 0.6182296494235959
1.0 	 0.0


==> Plots/Exp2_p100Ndof1000_adapt_y.txt <==
x	y
0.0 	 0.5274467048984215
0.125 	 0.527602608758001
0.25 	 0.5274509140829258
0.375 	 0.5275902650013188
0.5 	 0.5274665589414205
0.625 	 0.5275860804146147
0.75 	 0.5274120254417403
0.875 	 0.5276810980964646
1.0 	 0.5279044164864753


==> Plots/Exp2_p100Ndof1000_unif.txt <==
x	y
0.0 	 0.0
0.03125 	 0.015435964848009022
0.0625 	 0.033554475831781526
0.09375 	 0.049257000364788826
0.125 	 0.06432293735154877
0.15625 	 0.07829800769381093
0.1875 	 0.09156809758465312
0.21875 	 0.10384287397468994
0.25 	 0.11542724640459943
0.28125 	 0.12607575462241866
0.3125 	 0.13604812066675406
0.34375 	 0.14513961100282707
0.375 	 0.15356681657392493
0.40625 	 0.16116471675216779
0.4375 	 0.16810782366203103
0.46875 	 0.17427000154760153
0.5 	 0.17978459763264226
0.53125 	 0.18456363777179885
0.5625 	 0.18870010651115607
0.59375 	 0.19214356755986542
0.625 	 0.19494733753899796
0.65625 	 0.19709799140298262
0.6875 	 0.19860976749879133
0.71875 	 0.19950584588248713
0.75 	 0.19976183092106148
0.78125 	 0.19943824960794237
0.8125 	 0.1984705501107638
0.84375 	 0.1969987957291548
0.875 	 0.1948405493595868
0.90625 	 0.19386253476617607
0.9375 	 0.1899997247590721
0.96875 	 0.19576919741336224
1.0 	 0.0


==> Plots/Exp2_p100Ndof1000_unif_y.txt <==
x	y
0.0 	 0.1997834748532582
0.03125 	 0.8541552567570831
0.0625 	 0.1996236258328385
0.09375 	 0.8541604864379565
0.125 	 0.19978442628865759
0.15625 	 0.8541463609896791
0.1875 	 0.19963159408542977
0.21875 	 0.8541633443299419
0.25 	 0.19976053721241838
0.28125 	 0.8541856771574063
0.3125 	 0.19960020382536262
0.34375 	 0.8541811626093543
0.375 	 0.1997487980927074
0.40625 	 0.8541914708320528
0.4375 	 0.1996014804198825
0.46875 	 0.8541750822842947
0.5 	 0.19976183092106148
0.53125 	 0.8541619863084329
0.5625 	 0.1996414382375265
0.59375 	 0.8541428974388257
0.625 	 0.19978527545703353
0.65625 	 0.8541490887147463
0.6875 	 0.19963829168647226
0.71875 	 0.85415543165521
0.75 	 0.19976343443096137
0.78125 	 0.8541917665822556
0.8125 	 0.19958118233749136
0.84375 	 0.8541959551970999
0.875 	 0.19975113559567267
0.90625 	 0.8541852613303875
0.9375 	 0.19959593015815208
0.96875 	 0.8541880685586478
1.0 	 0.19974957161285806


==> Plots/Exp3/Exp3_GalerkinNdof9000_unif.txt <==
x	y
0.0 	 1.0
0.015625 	 0.9996523934140777
0.03125 	 0.9997431686632223
0.046875 	 0.9993914655401469
0.0625 	 0.9994518072806532
0.078125 	 0.9990991840488938
0.09375 	 0.9991488733575219
0.109375 	 0.9987966159438056
0.125 	 0.9988419398542439
0.140625 	 0.9984908429650615
0.15625 	 0.9985334047309297
0.171875 	 0.9981843229860762
0.1875 	 0.9982238643708231
0.203125 	 0.9978780325542411
0.21875 	 0.9979131908993981
0.234375 	 0.9975725506707218
0.25 	 0.9976008155952921
0.265625 	 0.9972684787015663
0.28125 	 0.9972857015225193
0.296875 	 0.9969666748976392
0.3125 	 0.9969661381892052
0.328125 	 0.9966684848873006
0.34375 	 0.9966393570561976
0.359375 	 0.9963760638603718
0.375 	 0.996300894316675
0.390625 	 0.9960928791614753
0.40625 	 0.995943558541332
0.421875 	 0.9958245143776898
0.4375 	 0.9955557658514501
0.453125 	 0.9955799626842423
0.46875 	 0.9951188576811023
0.484375 	 0.995373709460537
0.5 	 0.9946027802144766
0.515625 	 0.9952290866055892
0.53125 	 0.993959125083212
0.546875 	 0.9951836753432887
0.5625 	 0.9931099198340483
0.578125 	 0.9952980086218559
0.59375 	 0.9919295724707949
0.609375 	 0.9956695882597985
0.625 	 0.9902157891131015
0.640625 	 0.9964554626789291
0.65625 	 0.9876427304065387
0.671875 	 0.9979085933583202
0.6875 	 0.9836855595038068
0.703125 	 1.0004364309741713
0.71875 	 0.9774989099690955
0.734375 	 1.004695264107153
0.75 	 0.9677211329767955
0.765625 	 1.0117421780981286
0.78125 	 0.9521590090007098
0.796875 	 1.023279723654006
0.8125 	 0.927280039876152
0.828125 	 1.0420491717203284
0.84375 	 0.8873958560363493
0.859375 	 1.0724565378805304
0.875 	 0.8233573621635801
0.890625 	 1.1215156187876498
0.90625 	 0.7205452141767008
0.921875 	 1.199790479097133
0.9375 	 0.556447120911607
0.953125 	 1.3178254066909991
0.96875 	 0.3039407980311556
0.984375 	 1.4354859515842784
1.0 	 0.0


==> Plots/Exp3/Exp3_HMinNdof9000_unif.txt <==
x	y
0.0 	 1.0000000000000002
0.015625 	 0.8526767339342218
0.03125 	 0.8205391669218918
0.046875 	 0.7374522322843113
0.0625 	 0.7078180733559816
0.078125 	 0.67486155703531
0.09375 	 0.6626205603686844
0.109375 	 0.6495146237626594
0.125 	 0.6445197712477114
0.140625 	 0.6391566224073247
0.15625 	 0.6369997351840102
0.171875 	 0.6346559057842918
0.1875 	 0.6336059988225199
0.203125 	 0.6324396030419768
0.21875 	 0.6318213661864845
0.234375 	 0.63111415820149
0.25 	 0.6306642446514493
0.265625 	 0.6301361425743653
0.28125 	 0.6297518592642556
0.296875 	 0.6292936443274852
0.3125 	 0.6289349456744042
0.328125 	 0.6285040275869372
0.34375 	 0.6281552973922075
0.359375 	 0.6277350676529315
0.375 	 0.6273902155649967
0.390625 	 0.6269741969120904
0.40625 	 0.6266308460333919
0.421875 	 0.6262165108036677
0.4375 	 0.6258737292916037
0.453125 	 0.6254600871423329
0.46875 	 0.6251174989214803
0.484375 	 0.624704151718514
0.5 	 0.6243615775981559
0.515625 	 0.6239483394877984
0.53125 	 0.6236056261794688
0.546875 	 0.6231923462535135
0.5625 	 0.6228492201088023
0.578125 	 0.6224356384204205
0.59375 	 0.6220914443013368
0.609375 	 0.6216769438181481
0.625 	 0.6213300198868166
0.640625 	 0.6209130376536939
0.65625 	 0.6205591294019461
0.671875 	 0.6201356649473212
0.6875 	 0.6197638648700177
0.703125 	 0.619323662329472
0.71875 	 0.618906000203958
0.734375 	 0.6184227605098195
0.75 	 0.6178875095985608
0.765625 	 0.6172937915827995
0.78125 	 0.6164570151073373
0.796875 	 0.6155798720036516
0.8125 	 0.6139698801636524
0.828125 	 0.6123658059506093
0.84375 	 0.6087729908717838
0.859375 	 0.6053046862242191
0.875 	 0.5966271020624745
0.890625 	 0.5883793908224982
0.90625 	 0.5666621777296745
0.921875 	 0.5462111894184296
0.9375 	 0.49106342841355455
0.953125 	 0.4413207167066693
0.96875 	 0.3017468369516723
0.984375 	 0.24780353740464514
1.0 	 0.0


==> Plots/Exp3/Exp3_InterpolNdof9000_unif.txt <==
x	y
0.0 	 1.0
0.00390625 	 0.9999614479814533
0.0078125 	 0.9999228974491647
0.01171875 	 0.9998843484030769
0.015625 	 0.9998458008431329
0.01953125 	 0.9998072547692749
0.0234375 	 0.9997687101814458
0.02734375 	 0.9997301670795885
0.03125 	 0.9996916254636455
0.03515625 	 0.9996530853335597
0.0390625 	 0.9996145466892736
0.04296875 	 0.9995760095307302
0.046875 	 0.999537473857872
0.05078125 	 0.9994989396706416
0.0546875 	 0.9994604069689821
0.05859375 	 0.9994218757528359
0.0625 	 0.9993833460221457
0.06640625 	 0.9993448177768546
0.0703125 	 0.9993062910169052
0.07421875 	 0.9992677657422401
0.078125 	 0.999229241952802
0.08203125 	 0.9991907196485339
0.0859375 	 0.9991521988293782
0.08984375 	 0.9991136794952782
0.09375 	 0.9990751616461758
0.09765625 	 0.9990366452820144
0.1015625 	 0.9989981304027368
0.10546875 	 0.9989596170082853
0.109375 	 0.9989211050986031
0.11328125 	 0.9988825946736326
0.1171875 	 0.9988440857333166
0.12109375 	 0.9988055782775984
0.125 	 0.99876707230642
0.12890625 	 0.9987285678197247
0.1328125 	 0.9986900648174549
0.13671875 	 0.9986515632995536
0.140625 	 0.9986130632659636
0.14453125 	 0.9985745647166276
0.1484375 	 0.9985360676514884
0.15234375 	 0.9984975720704886
0.15625 	 0.9984590779735714
0.16015625 	 0.9984205853606792
0.1640625 	 0.9983820942317551
0.16796875 	 0.9983436045867414
0.171875 	 0.9983051164255815
0.17578125 	 0.9982666297482178
0.1796875 	 0.9982281445545932
0.18359375 	 0.9981896608446504
0.1875 	 0.9981511786183325
0.19140625 	 0.9981126978755819
0.1953125 	 0.9980742186163417
0.19921875 	 0.9980357408405546
0.203125 	 0.9979972645481636
0.20703125 	 0.9979587897391111
0.2109375 	 0.9979203164133403
0.21484375 	 0.9978818445707938
0.21875 	 0.9978433742114143
0.22265625 	 0.997804905335145
0.2265625 	 0.9977664379419285
0.23046875 	 0.9977279720317079
0.234375 	 0.9976895076044255
0.23828125 	 0.9976510446600245
0.2421875 	 0.9976125831984476
0.24609375 	 0.9975741232196377
0.25 	 0.9975356647235377
0.25390625 	 0.9974972077100902
0.2578125 	 0.9974587521792383
0.26171875 	 0.9974202981309248
0.265625 	 0.9973818455650924
0.26953125 	 0.997343394481684
0.2734375 	 0.9973049448806425
0.27734375 	 0.9972664967619107
0.28125 	 0.9972280501254316
0.28515625 	 0.9971896049711478
0.2890625 	 0.9971511612990024
0.29296875 	 0.9971127191089381
0.296875 	 0.9970742784008978
0.30078125 	 0.9970358391748245
0.3046875 	 0.9969974014306608
0.30859375 	 0.9969589651683499
0.3125 	 0.9969205303878343
0.31640625 	 0.9968820970890574
0.3203125 	 0.9968436652719616
0.32421875 	 0.9968052349364898
0.328125 	 0.996766806082585
0.33203125 	 0.9967283787101902
0.3359375 	 0.9966899528192482
0.33984375 	 0.9966515284097018
0.34375 	 0.9966131054814938
0.34765625 	 0.9965746840345675
0.3515625 	 0.9965362640688654
0.35546875 	 0.9964978455843305
0.359375 	 0.996459428580906
0.36328125 	 0.9964210130585341
0.3671875 	 0.9963825990171585
0.37109375 	 0.9963441864567215
0.375 	 0.9963057753771662
0.37890625 	 0.9962673657784358
0.3828125 	 0.9962289576604728
0.38671875 	 0.9961905510232202
0.390625 	 0.9961521458666212
0.39453125 	 0.9961137421906183
0.3984375 	 0.9960753399951547
0.40234375 	 0.9960369392801735
0.40625 	 0.9959985400456172
0.41015625 	 0.9959601422914288
0.4140625 	 0.9959217460175515
0.41796875 	 0.9958833512239279
0.421875 	 0.9958449579105011
0.42578125 	 0.9958065660772141
0.4296875 	 0.9957681757240098
0.43359375 	 0.9957297868508311
0.4375 	 0.9956913994576209
0.44140625 	 0.9956530135443222
0.4453125 	 0.995614629110878
0.44921875 	 0.9955762461572311
0.453125 	 0.9955378646833246
0.45703125 	 0.9954994846891013
0.4609375 	 0.9954611061745045
0.46484375 	 0.9954227291394766
0.46875 	 0.995384353583961
0.47265625 	 0.9953459795079005
0.4765625 	 0.9953076069112383
0.48046875 	 0.9952692357939169
0.484375 	 0.9952308661558796
0.48828125 	 0.9951924979970693
0.4921875 	 0.9951541313174289
0.49609375 	 0.9951157661169017
0.5 	 0.9950774023954302
0.50390625 	 0.9950390401529575
0.5078125 	 0.9950006793894269
0.51171875 	 0.994962320104781
0.515625 	 0.9949239622989631
0.51953125 	 0.994885605971916
0.5234375 	 0.9948472511235829
0.52734375 	 0.9948088977539064
0.53125 	 0.9947705458628296
0.53515625 	 0.9947321954502959
0.5390625 	 0.9946938465162479
0.54296875 	 0.9946554990606286
0.546875 	 0.9946171530833813
0.55078125 	 0.9945788085844488
0.5546875 	 0.9945404655637742
0.55859375 	 0.9945021240213002
0.5625 	 0.9944637839569701
0.56640625 	 0.994425445370727
0.5703125 	 0.9943871082625138
0.57421875 	 0.9943487726322735
0.578125 	 0.9943104384799489
0.58203125 	 0.9942721058054836
0.5859375 	 0.9942337746088201
0.58984375 	 0.9941954448899016
0.59375 	 0.9941571166486712
0.59765625 	 0.9941187898850717
0.6015625 	 0.9940804645990465
0.60546875 	 0.9940421407905383
0.609375 	 0.9940038184594904
0.61328125 	 0.9939654976058457
0.6171875 	 0.9939271782295471
0.62109375 	 0.9938888603305379
0.625 	 0.9938505439087612
0.62890625 	 0.9938122289641597
0.6328125 	 0.9937739154966767
0.63671875 	 0.9937356035062553
0.640625 	 0.9936972929928385
0.64453125 	 0.9936589839563692
0.6484375 	 0.9936206763967905
0.65234375 	 0.9935823703140457
0.65625 	 0.9935440657080777
0.66015625 	 0.9935057625788295
0.6640625 	 0.9934674609262444
0.66796875 	 0.9934291607502652
0.671875 	 0.993390862050835
0.67578125 	 0.9933525648278972
0.6796875 	 0.9933142690813944
0.68359375 	 0.9932759748112702
0.6875 	 0.9932376820174674
0.69140625 	 0.993199390699929
0.6953125 	 0.993161100858598
0.69921875 	 0.9931228124934179
0.703125 	 0.9930845256043315
0.70703125 	 0.993046240191282
0.7109375 	 0.9930079562542123
0.71484375 	 0.9929696737930659
0.71875 	 0.9929313928077853
0.72265625 	 0.9928931132983143
0.7265625 	 0.9928548352645956
0.73046875 	 0.9928165587065723
0.734375 	 0.9927782836241875
0.73828125 	 0.9927400100173845
0.7421875 	 0.9927017378861063
0.74609375 	 0.9926634672302957
0.75 	 0.9926251980498966
0.75390625 	 0.9925869303448513
0.7578125 	 0.9925486641151035
0.76171875 	 0.9925103993605962
0.765625 	 0.992472136081272
0.76953125 	 0.9924338742770747
0.7734375 	 0.9923956139479473
0.77734375 	 0.9923573550938328
0.78125 	 0.9923190977146742
0.78515625 	 0.9922808418104149
0.7890625 	 0.9922425873809979
0.79296875 	 0.9922043344263664
0.796875 	 0.9921660829464634
0.80078125 	 0.9921278329412322
0.8046875 	 0.9920895844106159
0.80859375 	 0.9920513373545577
0.8125 	 0.9920130917730008
0.81640625 	 0.9919748476658882
0.8203125 	 0.991936605033163
0.82421875 	 0.9918983638747687
0.828125 	 0.9918601241906482
0.83203125 	 0.9918218859807447
0.8359375 	 0.9917836492450012
0.83984375 	 0.9917454139833612
0.84375 	 0.9917071801957679
0.84765625 	 0.9916689478821639
0.8515625 	 0.9916307170424932
0.85546875 	 0.9915924876766982
0.859375 	 0.9915542597847223
0.86328125 	 0.9915160333665092
0.8671875 	 0.9914778084220015
0.87109375 	 0.9914395849511426
0.875 	 0.9914013629538755
0.87890625 	 0.9913631424301437
0.8828125 	 0.9913249233798903
0.88671875 	 0.9912867058030582
0.890625 	 0.991248489699591
0.89453125 	 0.9912102750694318
0.8984375 	 0.9911720619125236
0.90234375 	 0.9911338502288097
0.90625 	 0.9910956400182336
0.91015625 	 0.991057431280738
0.9140625 	 0.9910192240162663
0.91796875 	 0.990981018224762
0.921875 	 0.9909428139061678
0.92578125 	 0.9909046110604275
0.9296875 	 0.9908664096874839
0.93359375 	 0.9908282097872803
0.9375 	 0.9907900113597601
0.94140625 	 0.9907518144048663
0.9453125 	 0.9907136189225421
0.94921875 	 0.9906754249127309
0.953125 	 0.9906372323753758
0.95703125 	 0.9905990413104202
0.9609375 	 0.9905608517178074
0.96484375 	 0.9905226635974799
0.96875 	 0.9904844769493556
0.97265625 	 0.9904462917721374
0.9765625 	 0.990408108004057
0.98046875 	 0.9903699225771576
0.984375 	 0.9903315829734958
0.98828125 	 0.9902855069038666
0.9921875 	 0.9898547477032046
0.99609375 	 0.9702997419655871
1.0 	 -0.0


==> Plots/Exp3/Exp3_KacanovCheapNdof9000_unif.txt <==
x	y
0.0 	 1.0000000000000002
0.015625 	 0.9461443702740641
0.03125 	 0.9245068910896607
0.046875 	 0.9038180579302483
0.0625 	 0.8957529563240184
0.078125 	 0.8867297930574203
0.09375 	 0.8830993419360103
0.109375 	 0.8787940499449088
0.125 	 0.8769432441937512
0.140625 	 0.8745718444563199
0.15625 	 0.8734722984918769
0.171875 	 0.8719331014661705
0.1875 	 0.8711735296027306
0.203125 	 0.8700226986903098
0.21875 	 0.8694334135443644
0.234375 	 0.868485792755395
0.25 	 0.8679930683762282
0.265625 	 0.86716674769691
0.28125 	 0.8667359203197535
0.296875 	 0.865991359480551
0.3125 	 0.8656043584253998
0.328125 	 0.8649202515875212
0.34375 	 0.8645665435568469
0.359375 	 0.8639300263114791
0.375 	 0.8636028300500409
0.390625 	 0.86300534123459
0.40625 	 0.8626999485977886
0.421875 	 0.862135365515261
0.4375 	 0.8618483312506162
0.453125 	 0.8613120515054239
0.46875 	 0.8610407605413126
0.484375 	 0.8605292011931415
0.5 	 0.8602716127530221
0.515625 	 0.8597819087402448
0.53125 	 0.8595363903279865
0.546875 	 0.8590661966257889
0.5625 	 0.8588314048336266
0.578125 	 0.8583787547660537
0.59375 	 0.8581535333400979
0.609375 	 0.8577167212051724
0.625 	 0.8574999802730267
0.640625 	 0.8570774318408404
0.65625 	 0.8568679373279987
0.671875 	 0.8564579998371673
0.6875 	 0.8562539038743059
0.703125 	 0.8558543953282091
0.71875 	 0.8556520817008237
0.734375 	 0.8552591982267905
0.75 	 0.8550503552113802
0.765625 	 0.8546559133976172
0.78125 	 0.8544200463132864
0.796875 	 0.8540044394207211
0.8125 	 0.8536896710657245
0.828125 	 0.8532038160997468
0.84375 	 0.8526776220211044
0.859375 	 0.851996676278202
0.875 	 0.8509194422890424
0.890625 	 0.8497253997161692
0.90625 	 0.8472252907700538
0.921875 	 0.844763955331008
0.9375 	 0.8385746399883016
0.953125 	 0.8354973758616895
0.96875 	 0.8180130698932642
0.984375 	 0.8819753904697047
1.0 	 0.0


==> Plots/Exp3/Exp3_KacanovNdof9000_unif.txt <==
x	y
0.0 	 1.0000000000000002
0.015625 	 0.9910154037494651
0.03125 	 0.9872676505413227
0.046875 	 0.9822791930840911
0.0625 	 0.980430934050288
0.078125 	 0.9783186115735311
0.09375 	 0.9775254098871996
0.109375 	 0.976572197986227
0.125 	 0.9762024305620377
0.140625 	 0.9757010297281663
0.15625 	 0.9754964734702092
0.171875 	 0.9751710574172159
0.1875 	 0.9750308718456947
0.203125 	 0.9747741202638842
0.21875 	 0.974659082507694
0.234375 	 0.9744292523784772
0.25 	 0.974324114904665
0.265625 	 0.9741049692627992
0.28125 	 0.9740038032764331
0.296875 	 0.9737890197327754
0.3125 	 0.9736895153773191
0.328125 	 0.9734766229828073
0.34375 	 0.9733778746253298
0.359375 	 0.9731658978903067
0.375 	 0.9730675445166609
0.390625 	 0.9728560888683577
0.40625 	 0.9727579808932533
0.421875 	 0.9725468780855352
0.4375 	 0.9724489483284745
0.453125 	 0.9722381190394341
0.46875 	 0.9721403325618716
0.484375 	 0.9719297329167182
0.5 	 0.9718320667760216
0.515625 	 0.9716216667852077
0.53125 	 0.971524099886112
0.546875 	 0.9713138728444719
0.5625 	 0.971216375994701
0.578125 	 0.9710062886434477
0.59375 	 0.970908805242899
0.609375 	 0.9706987993504042
0.625 	 0.9706011982302711
0.640625 	 0.9703911460804988
0.65625 	 0.9702931013699732
0.671875 	 0.9700826926853507
0.6875 	 0.9699833757682267
0.703125 	 0.9697718279907466
0.71875 	 0.9696691168832514
0.734375 	 0.9694544317834394
0.75 	 0.9693428817923159
0.765625 	 0.9691199375495723
0.78125 	 0.9689855726778015
0.796875 	 0.9687412271481205
0.8125 	 0.9685481720979097
0.828125 	 0.9682486962151862
0.84375 	 0.9679048676771955
0.859375 	 0.9674637271885181
0.875 	 0.9667327640514121
0.890625 	 0.9659293396731439
0.90625 	 0.9642037162231235
0.921875 	 0.9625342091778791
0.9375 	 0.9582163347347753
0.953125 	 0.9570215480285589
0.96875 	 0.9422132971553876
0.984375 	 1.0072830048812789
1.0 	 0.0


==> Plots/Exp3/Exp3_KacanovNdof9000_unif_w01.txt <==
x	y
0.0 	 1.0
0.015625 	 0.9990567458854015
0.03125 	 0.9986931800887392
0.046875 	 0.9981000234542287
0.0625 	 0.9978626621490471
0.078125 	 0.9974993866604621
0.09375 	 0.9973460382624796
0.109375 	 0.9970759455941325
0.125 	 0.9969566683366147
0.140625 	 0.9967229677759842
0.15625 	 0.9966170220838771
0.171875 	 0.9963975387708331
0.1875 	 0.9962968056918584
0.203125 	 0.9960829000347726
0.21875 	 0.9959842155527977
0.234375 	 0.995772521810771
0.25 	 0.9956746533560826
0.265625 	 0.9954638604237122
0.28125 	 0.995366327903838
0.296875 	 0.9951559251104077
0.3125 	 0.9950585415657248
0.328125 	 0.9948483300499639
0.34375 	 0.9947510226999355
0.359375 	 0.9945409250510122
0.375 	 0.9944436655779392
0.390625 	 0.9942336516772323
0.40625 	 0.9941364290627946
0.421875 	 0.9939264871912149
0.4375 	 0.9938292971186196
0.453125 	 0.9936194226868071
0.46875 	 0.993522263365793
0.484375 	 0.9933124544806547
0.5 	 0.9932153248965202
0.515625 	 0.9930055805173347
0.53125 	 0.9929084794242632
0.546875 	 0.9926987983393463
0.5625 	 0.9926017230304366
0.578125 	 0.9923921026708102
0.59375 	 0.9922950463435308
0.609375 	 0.9920854802942205
0.625 	 0.9919884254865776
0.640625 	 0.9917788973107943
0.65625 	 0.99168179912531
0.671875 	 0.9914722665905531
0.6875 	 0.9913750096579046
0.703125 	 0.9911653642753131
0.71875 	 0.9910676523007635
0.734375 	 0.9908576154853712
0.75 	 0.9907586877646414
0.765625 	 0.9905475443293781
0.78125 	 0.9904454481946752
0.796875 	 0.9902313623863678
0.8125 	 0.9901210859896551
0.828125 	 0.9898993466642545
0.84375 	 0.9897680265561833
0.859375 	 0.9895265650543573
0.875 	 0.9893411691390325
0.890625 	 0.989049962513039
0.90625 	 0.9887249218762076
0.921875 	 0.9883471247896896
0.9375 	 0.987629295079336
0.953125 	 0.9884010822436198
0.96875 	 0.9773741011113218
0.984375 	 1.0354032234713375
1.0 	 0.0


==> Plots/Exp3/Exp3_LSFEMNdof9000_unif.txt <==
x	y
0.0 	 1.0
0.015625 	 0.5814024175231813
0.03125 	 0.6499415300747349
0.046875 	 0.6075527443878174
0.0625 	 0.6145642370832908
0.078125 	 0.6104290827741525
0.09375 	 0.6107266583690731
0.109375 	 0.6098532487180941
0.125 	 0.6095742149731193
0.140625 	 0.60897320487967
0.15625 	 0.6086464391889593
0.171875 	 0.6080687345225878
0.1875 	 0.6077383597567301
0.203125 	 0.6071632775559369
0.21875 	 0.6068329572355757
0.234375 	 0.6062587801021443
0.25 	 0.6059288176849659
0.265625 	 0.605355402118734
0.28125 	 0.6050258222206154
0.296875 	 0.6044531553287423
0.3125 	 0.6041239594311265
0.328125 	 0.6035520391645832
0.34375 	 0.6032232268221477
0.359375 	 0.6026520520280717
0.375 	 0.6023236226419096
0.390625 	 0.601753192246631
0.40625 	 0.6014251452032082
0.421875 	 0.600855458137414
0.4375 	 0.6005277928237679
0.453125 	 0.5999588480232058
0.46875 	 0.5996315638253957
0.484375 	 0.5990633602247482
0.5 	 0.5987364565283372
0.515625 	 0.5981689930628438
0.53125 	 0.5978424692559486
0.546875 	 0.5972757448635129
0.5625 	 0.5969496003394371
0.578125 	 0.5963836139624217
0.59375 	 0.5960578481092663
0.609375 	 0.5954925986897042
0.625 	 0.5951672108984658
0.640625 	 0.5946026973778799
0.65625 	 0.5942776870392413
0.671875 	 0.5937139083642905
0.6875 	 0.5933892748616124
0.703125 	 0.5928262300010182
0.71875 	 0.5925019725985806
0.734375 	 0.5919396607558362
0.75 	 0.591615777371013
0.765625 	 0.5910542006640995
0.78125 	 0.5907306728272648
0.796875 	 0.5901698683292865
0.8125 	 0.5898464802328399
0.828125 	 0.5892869063795216
0.84375 	 0.5889610639805768
0.859375 	 0.5884082563866542
0.875 	 0.5880487079905126
0.890625 	 0.5875693382186622
0.90625 	 0.5867996941409165
0.921875 	 0.5871929231866971
0.9375 	 0.5814961556969139
0.953125 	 0.5920360419631935
0.96875 	 0.5285367374323606
0.984375 	 0.6320743429039671
1.0 	 0.0


==> Plots/Exp3/Experiment3_Galerkinndof100000_theta_0.5.txt <==
ndof	accNdof	L2error	H1error	Res
25	25	3.294865852121698	76.07524221779961	98.77923898127526
55	80	2.255515974506048	58.94058309559392	95.4719412733809
102	182	0.7425920138735179	45.964300485085666	59.73637768903903
176	358	0.2553739928765603	36.018007291774715	42.79328996447876
274	632	0.19202501196009358	29.55615648655578	44.829120561035886
388	1020	0.0995623660119074	23.187765252150086	41.77067423482894
545	1565	0.06264634745232607	19.358967956337583	37.93795447751475
760	2325	0.04126053392885779	16.01266094394503	33.80070675756181
1089	3414	0.03017274626126244	13.026004841984623	29.64707768312745
1439	4853	0.023556854599747726	10.491753992775012	25.63905352648599
2029	6882	0.021077786990810206	8.318653661918564	21.403281199733954
2646	9528	0.018529588864340578	6.455745334041264	18.00526376690335
3812	13340	0.01652123114645096	4.798978447768928	14.544245109823747
5091	18431	0.016352377863884153	3.618471159394246	11.616287940105398
7379	25810	0.016074307946966387	2.5892113017878517	9.15571839984845
11438	37248	0.015933303679488368	1.8826800769995389	7.008367135554871
21822	59070	0.004049603045264941	1.3091278354045461	5.237440340089929
37857	96927	0.0025555286664848444	0.9656843578993034	3.9095471367015433
72647	169574	0.00143809560956718	0.6841916722710318	2.8570279399244605
134305	303879	0.0006305870493591111	0.5013360987955778	2.099280636397461


==> Plots/Exp3/Experiment3_Galerkinndof100000_theta_0.5_eps_1e-06.txt <==
ndof	accNdof	L2error	H1error	Res
25	25	0.3147709333907324	69147.76739127527	12.389868722548947
42	67	0.191664195889439	59701.96260438257	11.219378878818436
60	127	0.15430830718565758	45988.85773584414	10.000031680909986
98	225	0.10644895408669064	32924.62566562204	8.920306096593098
146	371	0.09780171253832946	26355.232066021355	7.62787686423682
205	576	0.09259555501580488	20247.55837717362	6.2026741763512545
293	869	0.0923106435224665	17075.27096881194	5.112019594657949
407	1276	0.07797849276689585	13945.161531165106	4.347716583196877
611	1887	0.07804118613693053	11167.911102777081	3.313129197067348
887	2774	0.0710425003098027	9374.723294746243	2.563153755190633
1508	4282	0.06885617075595164	7382.532109579743	1.9445203420741488
2686	6968	0.01783927547400156	6276.601723157936	22.16408664636964
3198	10166	0.0175494446870815	5466.814400605283	18.828887446684885
4104	14270	0.017178211769186286	4653.219624335531	15.683160417863881
5433	19703	0.01711166088925982	3855.293973054385	12.676697612735554
7267	26970	0.012955526954937017	3271.594349583961	104.91820531574308
10017	36987	0.012129387328561328	2746.0054143221146	90.36354157590533
14965	51952	0.07164197182094412	2267.5517155182165	423.3905326478167
28617	80569	0.026669052450656167	1885.3537183445144	393.65410347391014
48111	128680	0.017603497689610875	1540.5227905036666	358.1826654216092
70271	198951	0.013530265276940703	1231.9644499484261	320.5901785069193
103973	302924	0.02603762603230212	1094.4382431618776	1369.491674383523


==> Plots/Exp3/Experiment3_HminKacndof100000_theta_0.5_w_1.txt <==
ndof	accNdof	L2error	H1error	Res
25	525	0.3956089550917661	68.2215291763333	0.06994230506264369
39	1188	0.3633794633120946	50.137866072961216	0.040078782341482135
69	2430	0.3328305013969036	35.449997658117184	0.02142612156108663
111	4095	0.2820647970473142	25.212387920262167	0.012071046195373136
184	7407	0.3004577619009304	20.638270166751596	0.006666865596632101
331	13365	0.2999618830057394	17.677610944393624	0.00392522180211529
572	28809	0.3021332681209706	17.13460321380536	0.0026159794778432065
966	48129	0.300650418053259	16.1360934106314	0.0018265024564862757
1647	114009	0.2763738142104024	13.89164362415607	0.0011844755943075588
2595	225594	0.19442245469475236	11.514257728672636	0.0007934400744389888
3876	442650	0.1406316690428053	9.749286256757348	0.0005655279515075172
6005	784935	0.09872913761438135	7.922050332821522	0.0003844458340791248
9588	1216395	0.005285680639811435	3.804973423630258	0.00024158746842642195
14213	2182879	0.0009825485255601659	2.5659403708433053	0.00016176092743921716


==> Plots/Exp3/Experiment3_HminKacndof100000_theta_0.5_w_1000_eps_1e-06.txt <==
ndof	accNdof	L2error	H1error	Res
25	75	0.347424460916782	69148.34197841414	0.06947807617305585
41	157	0.2544574723755805	50977.451640386986	0.037855846597961394
63	283	0.14135915469691185	36393.64890569764	0.021553697040283874
112	507	0.0907328799565509	25863.79057376983	0.011046815309567979
195	897	0.0781561105093417	18937.20644461864	0.006401583550395558
324	1545	0.0729200692984995	15659.28914489263	0.004213809776478075
611	2767	0.06768663152377763	12169.905057882994	0.0026930127679826677
1240	5247	0.024127365376575387	8860.363449315739	0.0014732628549759485
1810	8867	0.0192851068594855	6434.08754288736	0.000695048157194472
2885	14637	0.01718398208579124	4882.840477441195	0.0004309470529465717
4994	24625	0.016434690377463528	3877.2337382583546	0.0002579407239372262
9596	43817	0.00764470798989861	2992.4272837569756	0.00018630487299164939
14046	71909	0.005812926842150635	2177.652887073143	0.00012605689933780552
22592	117093	0.004281351880441754	1566.1984112452728	6.805681201537206e-05
38165	193423	0.003339270431190866	1188.803236062104	3.6913890861299644e-05
63929	321281	0.002761362994247526	895.0292360024164	2.5366603541436416e-05
110125	541531	0.0022040082532750554	660.9608392684448	1.4189016988228963e-05


==> Plots/Exp3/Experiment3_HminKacndof100000_theta_0.5_w_100_eps_1e-06.txt <==
ndof	accNdof	L2error	H1error	Res
25	175	0.25588752609692583	69148.24698148637	0.06474079271077549
38	327	0.1647190308893219	50975.99886709564	0.03502114236855921
51	480	0.12292297467217736	37853.81352339908	0.022601854180910343
95	765	0.0981119278303621	26738.851868367972	0.011564768929716874
174	1287	0.08853301043224285	20508.2039172319	0.00695894833335869
279	2124	0.07499506028174373	16888.817988536346	0.004661411332795286
490	3594	0.0698195437085101	12550.296402148871	0.003231295686433684
983	6543	0.06700251496390243	9901.411847670019	0.0020992312744248
2390	11323	0.022084033502474527	7718.564000919148	0.0010592756258854905
3143	20752	0.017817171270808802	5833.382304376933	0.0004867849842213823
4346	33790	0.01666770696020412	4388.050113896396	0.0003246060459111385
7623	49036	0.008457251197406009	3238.6638785954196	0.00023883071635986237
12043	73122	0.006512153761975387	2394.789614880659	0.0001538317251752134
19111	168677	0.0045657733947589456	1719.7827363442393	8.02443418313754e-05
30483	382058	0.003428323744156114	1286.4260488818838	4.178813366804852e-05
48723	869288	0.002671280588045651	996.0321543732921	2.3127261605757304e-05
75571	1020430	0.0021357489747894365	779.4687759901263	1.731461220833208e-05
126753	2541466	0.001507122038290638	598.2000242859165	9.564195305503654e-06


==> Plots/Exp3/Experiment3_HminKacndof10000_theta_0.5_w_100_eps_1e-06.txt <==
ndof	accNdof	L2error	H1error	Res
25	175	0.25588752609692583	69148.24698148637	0.06474079271077549
38	327	0.1647190308893219	50975.99886709564	0.03502114236855921
51	480	0.12292297467217736	37853.81352339908	0.022601854180910343
95	765	0.0981119278303621	26738.851868367972	0.011564768929716874
174	1287	0.08853301043224285	20508.2039172319	0.00695894833335869
279	2124	0.07499506028174373	16888.817988536346	0.004661411332795286
490	3594	0.0698195437085101	12550.296402148871	0.003231295686433684
983	6543	0.06700251496390243	9901.411847670019	0.0020992312744248
2390	11323	0.022084033502474527	7718.564000919148	0.0010592756258854905
3143	20752	0.017817171270808802	5833.382304376933	0.0004867849842213823
4346	33790	0.01666770696020412	4388.050113896396	0.0003246060459111385
7623	49036	0.008457251197406009	3238.6638785954196	0.00023883071635986237
12043	73122	0.006512153761975387	2394.789614880659	0.0001538317251752134


==> Plots/Exp3/Experiment3_Hminndof100000_theta_0.5.txt <==
ndof	accNdof	L2error	H1error	Res
25	25	0.37369207085956063	68.2552385322893	0.10823748468304122
43	68	0.35808456261974486	50.0609350554937	0.08081418772070065
67	135	0.3413457507195297	36.9852819069049	0.06242721943499866
122	257	0.31865629260831285	26.056732707870314	0.045735949035903334
207	464	0.29249796599419464	20.59080136090047	0.03554031621420819
349	813	0.22242300573886692	16.212057108159016	0.026503736820288528
591	1404	0.16144603075764477	13.648810007690349	0.01951973908940557
981	2385	0.09273412135078533	11.300562687678228	0.014171275024664266
1433	3818	0.050271589804534327	8.970280144165754	0.010220562708107998
2202	6020	0.02914764490200718	6.774686831953749	0.007368275797598134
3092	9112	0.020009760185989666	4.9519509524225	0.005192567181891589
4431	13543	0.016096807550620165	3.717739533739058	0.0038609902134332918
6776	20319	0.008765642726964994	2.697557850762156	0.0027784891136055996
11632	31951	0.0031567854360813174	2.0213428457279727	0.002046155015314882
20509	52460	0.0021660830918926155	1.4816839039852827	0.0014968782473575976
39999	92459	0.0013159296514924715	1.0717321822079322	0.0010791675372543745
73024	165483	0.0005969028051562703	0.7907634297445676	0.0007938417358687432
142366	307849	0.0003441582850555583	0.5784123025951838	0.0005804756050890712


==> Plots/Exp3/Experiment3_Hminndof100000_theta_0.5_eps_1e-06.txt <==
ndof	accNdof	L2error	H1error	Res
25	25	0.3461355041739177	69148.35248470643	0.10268982850782978
43	68	0.2843201597830118	50976.08080492706	0.07632876642025493
67	135	0.23036972426608773	37853.908180138635	0.05923208318822541
118	253	0.15120148714834836	26738.791838503217	0.041435224335734135
183	436	0.10941702571596132	20604.14178861007	0.02981434403251551
273	709	0.08732450969666827	16333.945902897718	0.02086362084889713
409	1118	0.07796526940593476	13062.061022861866	0.015147453227617695
624	1742	0.07261358141751718	10834.515898109406	0.01044788535107824
1032	2774	0.07057385735839311	8469.684616753038	0.007408709797130194
2073	4847	0.02925908018411198	6866.588572977401	0.010907720143420577
2542	7389	0.023759988301078117	5685.383509221861	0.008168204285627933
3207	10596	0.02023409311619092	4600.367898684924	0.0061567777258376925
4660	15256	0.01846718150712894	3894.6781679529663	0.0044450019138096595
6498	21754	0.017684283168929005	3175.79956337192	0.003228424475240191
10493	32247	0.011856530157411263	2608.3197434486888	0.004780463284843922
13712	45959	0.01439920052014247	2075.124753441495	0.004939699545606284
18848	64807	0.014054032965507397	1627.2815509651098	0.0037819701799758055
27175	91982	0.013735353677773118	1286.3905706280693	0.0028438023012454625
41076	133058	0.012525865416779915	999.8751037804716	0.0020732270613783525
61520	194578	0.011720973594536136	788.8262417586852	0.0014974902387029701
100852	295430	0.013788240989004087	643.0377749702277	0.0015512874956633259


==> Plots/Exp3/Experiment3_LSFEMndof100000_theta_0.5_eps_1e-06.txt <==
ndof	accNdof	L2error	H1error	Res
25	25	0.4359533338426925	69148.4424883015	0.1316583927753574
41	66	0.47465985448431336	69148.46659543464	0.11119358706856008
74	140	0.44302113689863404	50977.682751690976	0.09275719684799229
125	265	0.39431650061420215	37856.47509805493	0.07807190735575201
235	500	0.3223832881913628	28653.060044627888	0.06546712093412352
452	952	0.2027359341538712	21672.728438253453	0.04749023328507937
745	1697	0.1297688778496513	15299.258340314049	0.03408674352951711
1300	2997	0.09494491138242062	12139.211126535185	0.02330761107081436
2609	5606	0.17137676838624416	8852.929718999236	0.019845915426543532
3445	9051	0.15446042324179876	6295.8747767651475	0.016304602363760523
5806	14857	0.11583447006300046	5077.670523146905	0.012463666342768357
10271	25128	0.2808210597837488	4059.158341298257	0.009962627893837018


==> Plots/Exp3b/Exp3b_Hmin5000.txt <==
x	y
0.0 	 1.0
0.0009765625 	 0.6969913507393973
0.001953125 	 0.5978891899721428
0.00390625 	 0.6048916638326235
0.0078125 	 0.6058437679845466
0.015625 	 0.6013847584545552
0.03125 	 0.6105677758602963
0.0625 	 0.6187355634459794
0.125 	 0.6218008185096183
0.25 	 0.6225388449788509
0.5 	 0.622417164280031
0.75 	 0.6221349810062985
0.875 	 0.6218086557856668
0.9375 	 0.6206997324539593
0.96875 	 0.6181002394650569
0.984375 	 0.6169975170570008
0.9921875 	 0.6188297520225662
0.99609375 	 0.6231997030900582
0.998046875 	 0.6345390723072966
0.9990234375 	 0.4808773269471726
1.0 	 0.0


==> Plots/Exp3b/Exp3b_Interpol.txt <==
x	y
0.0 	 1.0
0.25 	 0.9999975326156385
0.5 	 0.999995065237365
0.75 	 0.9999925978651795
0.875 	 0.9999913641813696
0.9375 	 0.9999907473400356
0.96875 	 0.9999904389195111
0.984375 	 0.9999902847092845
0.9921875 	 0.9999902076041803
0.99609375 	 0.9999901690516302
0.998046875 	 0.9999901497753558
0.9990234375 	 0.9999901401372188
0.99951171875 	 0.9999901353181503
1.0 	 -0.0



==> Plots/Exp3b/Exp3b_Kacndof5000.txt <==
x	y
0.0 	 1.0
0.0009765625 	 0.07038493712297483
0.001953125 	 0.0019254703936350693
0.00390625 	 0.0007023278057697337
0.0078125 	 0.0003316514011062531
0.015625 	 0.0003304969091380929
0.03125 	 0.0003302285004412746
0.0625 	 0.0003302769713139719
0.125 	 0.0003401406203212813
0.25 	 0.00035202154330447465
0.375 	 0.0003343932918909162
0.5 	 0.00033411700693867813
0.625 	 0.0003162856919539849
0.75 	 0.0003152180177619519
0.8125 	 0.00030028230448081206
0.875 	 0.0003112297950891851
0.9375 	 0.0002188081192919515
1.0 	 0.0



==> Plots/Exp3b/Experiment3_Galerkinndof500000_theta_0.5_eps_1e-06.txt <==
ndof	accNdof	L2error	H1error	Res
25	25	0.3147709333907324	69147.76739127527	12.389868722548947
42	67	0.191664195889439	59701.96260438257	11.219378878818436
60	127	0.15430830718565758	45988.85773584414	10.000031680909986
98	225	0.10644895408669064	32924.62566562204	8.920306096593098
146	371	0.09780171253832946	26355.232066021355	7.62787686423682
205	576	0.09259555501580488	20247.55837717362	6.2026741763512545
293	869	0.0923106435224665	17075.27096881194	5.112019594657949
407	1276	0.07797849276689585	13945.161531165106	4.347716583196877
611	1887	0.07804118613693053	11167.911102777081	3.313129197067348
887	2774	0.0710425003098027	9374.723294746243	2.563153755190633
1508	4282	0.06885617075595164	7382.532109579743	1.9445203420741488
2686	6968	0.01783927547400156	6276.601723157936	22.16408664636964
3198	10166	0.0175494446870815	5466.814400605283	18.828887446684885
4104	14270	0.017178211769186286	4653.219624335531	15.683160417863881
5433	19703	0.01711166088925982	3855.293973054385	12.676697612735554
7267	26970	0.012955526954937017	3271.594349583961	104.91820531574308
10017	36987	0.012129387328561328	2746.0054143221146	90.36354157590533
14965	51952	0.07164197182094412	2267.5517155182165	423.3905326478167
28617	80569	0.026669052450656167	1885.3537183445144	393.65410347391014
48111	128680	0.017603497689610875	1540.5227905036666	358.1826654216092
70271	198951	0.013530265276940703	1231.9644499484261	320.5901785069193
103973	302924	0.02603762603230212	1094.4382431618776	1369.491674383523
198961	501885	0.022158345188424237	967.7414283729341	1315.1584386848224
345988	847873	0.014849278918694564	836.2717573084357	1220.2557470983443
530427	1378300	0.0152459725936659	727.8900371132984	1110.7736673835516


==> Plots/Exp3b/Experiment3_HminKacndof500000_theta_0.5_w_10000_eps_1e-06.txt <==
ndof	accNdof	L2error	H1error	Res
25	50	0.3813307286747547	69148.37649751917	0.07304412293420436
43	136	0.274716684865438	50977.47440966003	0.03825558119913494
71	278	0.16464486948334708	36393.696794119736	0.021737120751923907
121	520	0.09233150737350553	25863.794628912787	0.011105172562897241
205	930	0.07750007818039	19295.331835791396	0.006438346092354898
331	1592	0.07326012134753934	15545.853222978727	0.004186976707462196
614	2820	0.0683045800398019	12144.15433304326	0.0027147260031679054
1256	5332	0.02498768367648939	8808.50956789183	0.0014782853802675145
1844	9020	0.019349914704078947	6452.85231634088	0.0007026729857205369
2880	14780	0.017243004649146337	4904.974187535488	0.0004349932240744061
5009	24798	0.009787424057312612	3878.243163092999	0.0003435295743463535
7521	39840	0.007660955088979194	2908.0409088497213	0.0001680777744352421
11490	62820	0.005865905501039477	2201.1375706243894	0.00013268477765966701
19562	101944	0.004407529662614098	1632.1363491453492	7.215999263282222e-05
32662	167268	0.003476353386209657	1250.2144270636807	4.1190081764964364e-05
55911	279090	0.0028945936007426175	937.5617977550369	2.7345701639233808e-05
94253	467596	0.002320484829660026	710.7515145140837	1.573492503478946e-05
157763	783122	0.001847842675802598	550.1067758272397	9.018173660105192e-06
280963	1345048	0.0014899581191303829	463.30874033055954	5.152931676213311e-06
474218	2293484	0.0012872314641897051	398.8584572208351	3.029188903448708e-06


==> Plots/Exp3b/Experiment3_Hminndof500000_theta_0.5_eps_1e-06.txt <==
ndof	accNdof	L2error	H1error	Res
25	25	0.3461355041739177	69148.35248470643	0.10268982850782978
43	68	0.2843201597830118	50976.08080492706	0.07632876642025493
67	135	0.23036972426608773	37853.908180138635	0.05923208318822541
118	253	0.15120148714834836	26738.791838503217	0.041435224335734135
183	436	0.10941702571596132	20604.14178861007	0.02981434403251551
273	709	0.08732450969666827	16333.945902897718	0.02086362084889713
409	1118	0.07796526940593476	13062.061022861866	0.015147453227617695
624	1742	0.07261358141751718	10834.515898109406	0.01044788535107824
1032	2774	0.07057385735839311	8469.684616753038	0.007408709797130194
2073	4847	0.02925908018411198	6866.588572977401	0.010907720143420577
2542	7389	0.023759988301078117	5685.383509221861	0.008168204285627933
3207	10596	0.02023409311619092	4600.367898684924	0.0061567777258376925
4660	15256	0.01846718150712894	3894.6781679529663	0.0044450019138096595
6498	21754	0.017684283168929005	3175.79956337192	0.003228424475240191
10493	32247	0.011856530157411263	2608.3197434486888	0.004780463284843922
13712	45959	0.01439920052014247	2075.124753441495	0.004939699545606284
18848	64807	0.014054032965507397	1627.2815509651098	0.0037819701799758055
27175	91982	0.013735353677773118	1286.3905706280693	0.0028438023012454625
41076	133058	0.012525865416779915	999.8751037804716	0.0020732270613783525
61520	194578	0.011720973594536136	788.8262417586852	0.0014974902387029701
100852	295430	0.013788240989004087	643.0377749702277	0.0015512874956633259
153798	449228	0.013918618380209238	538.0526867642334	0.0011912946996515753
224372	673600	0.013628419838997189	472.70494458286885	0.0009066050195560563
348116	1021716	0.012766610598933269	411.8869731207463	0.0006656383610866075
537116	1558832	0.01216366452803169	360.69944204299907	0.0004956575764695121


==> Plots/Exp3b/Experiment3_LSFEMndof500000_theta_0.5_eps_1e-06.txt <==
ndof	accNdof	L2error	H1error	Res
25	25	0.4359533338426925	69148.4424883015	0.1316583927753574
41	66	0.47465985448431336	69148.46659543464	0.11119358706856008
74	140	0.44302113689863404	50977.682751690976	0.09275719684799229
125	265	0.39431650061420215	37856.47509805493	0.07807190735575201
235	500	0.3223832881913628	28653.060044627888	0.06546712093412352
452	952	0.2027359341538712	21672.728438253453	0.04749023328507937
745	1697	0.1297688778496513	15299.258340314049	0.03408674352951711
1300	2997	0.09494491138242062	12139.211126535185	0.02330761107081436
2609	5606	0.17137676838624416	8852.929718999236	0.019845915426543532
3445	9051	0.15446042324179876	6295.8747767651475	0.016304602363760523
5806	14857	0.11583447006300046	5077.670523146905	0.012463666342768357
10271	25128	0.2808210597837488	4059.158341298257	0.009962627893837018


==> Plots/adaptive/Exp2_p100Ndof1000_adapt_y.txt <==
x	y
0.0 	 0.5274467048984215
0.125 	 0.527602608758001
0.25 	 0.5274509140829258
0.375 	 0.5275902650013188
0.5 	 0.5274665589414205
0.625 	 0.5275860804146147
0.75 	 0.5274120254417403
0.875 	 0.5276810980964646
1.0 	 0.5279044164864753

